A Stable Mixed FE Method for Nearly Incompressible Linear Elastostatics

We present a new, stable, mixed finite element (FE) method for linear elastostatics of nearly incompressible solids. The method is the automatic variationally stable FE (AVS-FE) method of Calo, Romkes and Valseth, in which we consider a Petrov-Galerkin weak formulation where the stress and displacement variables are in the space H(div)xH1, respectively. This allows us to employ a fully conforming FE discretization for any elastic solid using classical FE subspaces of H(div) and H1. Hence, the resulting FE approximation yields both continuous stresses and displacements. To ensure stability of the method, we employ the philosophy of the discontinuous Petrov-Galerkin (DPG) method of Demkowicz and Gopalakrishnan and use optimal test spaces. Thus, the resulting FE discretization is stable even as the Poisson ratio approaches 0.5, and the system of linear algebraic equations is symmetric and positive definite. Our method also comes with a built-in a posteriori error estimator as well as well as indicators which are used to drive mesh adaptive refinements. We present several numerical verifications of our method including comparisons to existing FE technologies.

==> AMA-stix/Documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> Paper/AMA-stix/Documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 

%   MiKTeX 2.9 (Freeware software) is required to install STIX/LATO fonts
%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive) (please rename Windows-Stix-fontinstaller.e_xe to Windows-Stix-fontinstaller.exe)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%



==> Paper/Beam_Problem.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Beam_Problem.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9532,3523)(3091,-3458)
\put(7876,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$q$}%
}}}}
\put(7741,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$L$}%
}}}}
\put(12556,-2671){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x$}%
}}}}
\put(4366,-106){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y$}%
}}}}
\put(3106,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$H$}%
}}}}
\end{picture}%


==> Paper/figs/AVS_v_Gal_vLS_incompress/AVS.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
50      1.224755374601564       8.96989102090898
162     1.2247453487032776      8.96977651886113      
578     0.15782777543243007     4.034256160602966    
2178    0.07874090313012042     1.9097569979865883   
8450    0.019870800069763134    0.9516997462067348    
33282   0.0043008259563998815   0.47533571935759183    
187000  0.0005579000000000000   0.21000000000000000
 


 



==> Paper/figs/AVS_v_Gal_vLS_incompress/AWFEM.dat <==
dofs ||u-uh||L2 ||u-uh||h1 
133 1.2247439820399881 8.969783069346144
445 0.49905325218867164 5.136169551101108
1621 0.13519177544973723 2.767337419200967
6181 0.027848476029043025 1.4168047530060668
24133 0.0061310944210510076 0.7118384079941665
95365 0.0014742628796340102 0.35615471316370695
379141 0.00044620563787654095 0.17808911968667068


==> Paper/figs/AVS_v_Gal_vLS_incompress/Galerkin.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
18      1.224755374485627       8.969891020295506
50      1.2247442369962798      8.969769106120637      
162     0.5180184222634486      6.86643910803624    
578     0.06274811769913022     1.9060288850968021   
2178    0.016147146792320714    0.9511958733110712    
8450    0.003401652554683935    0.47535653527454075    
33282   0.0023789146999696293   0.2387911045638308
132098  0.012760945613361298    0.15202264777757804
526338  0.05258471369717749     0.38910256690570055
 

 



==> Paper/figs/AVS_v_Gal_vLS_incompress/LSFEM.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
54      1.224755374485627       8.969891020295504
150     16.276106679683913      235.23889661007775      
486     0.7996343804626614      12.507603951262807    
1734    0.026590901820084112    2.1114140792027674   
6534    0.006380716862868264    1.031492368298173    
25350   0.0017728807424478086   0.5038680980438753    
99846   0.003396908575154738    0.5121508070355596
244000  0.007596908575154738    1.05121508070355596

 

 



==> Paper/figs/Beam_Problem.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Beam_Problem.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9572,3463)(3091,-3458)
\put(7741,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}L}%
}}}}
\put(7876,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Q}%
}}}}
\put(12556,-2671){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}x}%
}}}}
\put(4366,-106){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}y}%
}}}}
\put(3106,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}H}%
}}}}
\end{picture}%


==> Paper/figs/Heterogeneous_Elastic_Solid.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/Heterogeneous_Elastic_Solid.pdf}%
\end{picture}%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4917,4278)(2092,-4756)
\put(2251,-2911){\rotatebox{90.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}}
\put(3901,-3061){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$E_i,\nu_i$}%
}}}}
\put(3301,-3736){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$E_m,\nu_m$}%
}}}}
\put(4126,-4486){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(6901,-3811){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x$}%
}}}}
\put(3151,-661){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y$}%
}}}}
\put(4576,-2311){\makebox(0,0)[lb]{\smash{{\SetFigFont{11}{13.2}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0.2$}%
}}}}
\put(6226,-1486){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\tr$}%
}}}}
\end{picture}%


==> Paper/figs/fig-model.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/fig-model.pdf}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4900,4602)(1462,-4752)
\put(5926,-361){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\tr$}%
}}}}
\put(6226,-1486){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Gtt$}%
}}}}
\put(3526,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Omega$}%
}}}}
\put(1477,-3331){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Gu$}%
}}}}
\put(5410,-4419){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\nn$}%
}}}}
\put(3226,-2836){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\ff$}%
}}}}
\end{picture}%


==> figs/AVS_v_Gal_vLS_incompress/AVS.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
50      1.224755374601564       8.96989102090898
162     1.2247453487032776      8.96977651886113      
578     0.15782777543243007     4.034256160602966    
2178    0.07874090313012042     1.9097569979865883   
8450    0.019870800069763134    0.9516997462067348    
33282   0.0043008259563998815   0.47533571935759183    
187000  0.0005579000000000000   0.21000000000000000
 


 



==> figs/AVS_v_Gal_vLS_incompress/AWFEM.dat <==
dofs ||u-uh||L2 ||u-uh||h1 
133 1.2247439820399881 8.969783069346144
445 0.49905325218867164 5.136169551101108
1621 0.13519177544973723 2.767337419200967
6181 0.027848476029043025 1.4168047530060668
24133 0.0061310944210510076 0.7118384079941665
95365 0.0014742628796340102 0.35615471316370695
379141 0.00044620563787654095 0.17808911968667068


==> figs/AVS_v_Gal_vLS_incompress/Galerkin.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
18      1.224755374485627       8.969891020295506
50      1.2247442369962798      8.969769106120637      
162     0.5180184222634486      6.86643910803624    
578     0.06274811769913022     1.9060288850968021   
2178    0.016147146792320714    0.9511958733110712    
8450    0.003401652554683935    0.47535653527454075    
33282   0.0023789146999696293   0.2387911045638308
132098  0.012760945613361298    0.15202264777757804
526338  0.05258471369717749     0.38910256690570055
 

 



==> figs/AVS_v_Gal_vLS_incompress/LSFEM.dat <==
dofs	||u-uh||L2		||u-uh||h1		 
54      1.224755374485627       8.969891020295504
150     16.276106679683913      235.23889661007775      
486     0.7996343804626614      12.507603951262807    
1734    0.026590901820084112    2.1114140792027674   
6534    0.006380716862868264    1.031492368298173    
25350   0.0017728807424478086   0.5038680980438753    
99846   0.003396908575154738    0.5121508070355596
244000  0.007596908575154738    1.05121508070355596

 

 



==> figs/Beam_Problem.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{Beam_Problem.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9572,3463)(3091,-3458)
\put(7741,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}L}%
}}}}
\put(7876,-556){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Q}%
}}}}
\put(12556,-2671){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}x}%
}}}}
\put(4366,-106){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}y}%
}}}}
\put(3106,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}H}%
}}}}
\end{picture}%

